AlpacaFarm: A Simulation Framework for Methods that Learn from Human Feedback

Large language models (LLMs) such as ChatGPT have seen widespread adoption due to their strong instruction-following abilities. Developing these LLMs involves a complex yet poorly understood workflow requiring training with human feedback. Replicating and understanding this instruction-following requires tackling three major challenges: the high cost of data collection, the lack of trustworthy evaluation, and the absence of reference method implementations. We address these challenges with AlpacaFarm, a simulator that enables research and development for learning from feedback at a low cost. First, we design LLM prompts to simulate human feedback that are 50x cheaper than crowdworkers and display high agreement with humans. Second, we propose an automatic evaluation and validate it against human instructions obtained on real-world interactions. Third, we contribute reference implementations for several methods (PPO, DPO, best-of-n, expert iteration, and more) that learn from pairwise feedback. Finally, as an end-to-end validation of AlpacaFarm, we train and evaluate eleven models on 10k pairs of real human feedback and show that rankings of models trained in AlpacaFarm match rankings of models trained on human data. As a demonstration of the research possible in AlpacaFarm, we find that methods that use a reward model can substantially improve over supervised fine-tuning and that our reference PPO implementation leads to a +10% improvement in win-rate against Davinci003. We release all components of AlpacaFarm at https://github.com/tatsu-lab/alpaca_farm.

==> custom_dict.txt <==
personal_ws-1.1 en 1133 
IntelliJ
BFGS
generalising
CFG
disjunctions
nonparametrically
probit
amongst
API
submatrices
bilinearity
entropy
chunking
reweighted
DBM
methylation
postfix
alia
reframing
colliders
parallelizable
AUC
uniformize
hyperparameters
MLPs
foundational
homoscedastic
orthogonalization
runnable
AST
infimal
stepwise
satisfiable
disincentivize
bivariate
ergodicity
metagenomic
tunable
sparsification
lexicalized
eigendecomposition
twoside
isomorphisms
learnability
Laplacians
rescored
parallelized
sensorimotor
componentwise
CRF
tradeoff
misspecification
unranked
entropic
CPU
DNF
variational
TensorFlow
CDFs
binarizing
literatures
quartic
rescores
parallelizes
Matplotlib
Lyapunov
expressivity
autocorrelated
subpackages
lossy
digamma
CSV
homeomorphic
GAN
whereafter
resample
anisotropic
multigraph
subexponential
Tibshirani
LSTM
reparametrization
Eigenfaces
overcompleteness
Bing
multilayer
orthogonally
truncations
submarket
indices
microcontroller
nonmonoticity
Seeger
subgaussianity
regularizer's
regularizers
extrema
unexamined
datasets
scalings
eqn
Exponentiating
IntelliJ's
semiring
generalizable
BLAS
DAGs
MRFs
neuroimaging
identifiability
combinatorial
ICA
multiview
clusterings
presegmentation
infimum
antiderivative
APIs
functionals
deblocking
personalization
GLM
IDE
specular
Hoeffding's
positivity
deflations
BLEU
anonymizing
GLS
bimodally
superlinearly
measurability
combinatorics
mRNA
homotopy
iff
recognizers
multimodality
Fenchel
pseudoinverse
infeasibility
minibatch
pretraining
treebank
GPR
semidefinite
iid
GPs
GPU
subcaption
hoc
contiguousness
exchangeability
untransformed
onwards
autocomplete
disjointness
discriminative
DBM's
JDT
agnostically
GPstuff
stochasticity
DBNs
homophilic
Gigaword
counterfactuals
cryptographic
minorant
semiparametric
finetune
suboptimality
labeler
encodings
thresholded
argmax
voxel
isomonotone
chemometrics
LDA
tokenized
indentifiability
confounder
factuality
suprema
misclassify
authorships
preterminal
argmin
multiset
Toeplitz
parameterization
JRE
cardinalities
satisfiability
affine
collinearity
KKT
multinomial
Chebyshev
scalability
optimizers
conformally
Autoregressions
piecewise
luminance
regressors
prespecified
lhs
MDP
desymmetrization
metavariables
microarray
nonnegative
polytope
sublevel
orthogonalizations
subsampling
ASTs
majorize
Tatsu
subadditivity
orthogonalizing
coauthorship
relevances
autoencoder
nonterminals
parametrization
resimulated
equilibria
LPD
parsers
Kinect
MLB
counterintuitive
MLE
exponentiated
recommender
integrations
Schwarz's
circulant
stagewise
forecasted
bimodal
logits
homological
discretization
MLP
codebook
subtrees
outliers
projective
preprocessing
MacKay
lemmata
econometrics
rescaling
nonzeros
approximators
overfits
linearizing
PCA
NLG
hyperspheres
dataset
reweighting
MRF
reranking
MSc
MSE
NLP
pdf
degeneracies
recalibrate
halfplane
conjugacy
softmax
overconstrained
MNIST
univariate
subderivative
NNs
sinusoids
multiresolution
neuroscience
Nystrom
integrability
Riemannian
invertibility
QAP
summable
nonterminal
hypercube
OLS
suboptimally
overfit
Nesterov's
approximator
eigenvectors
hyperref
facto
tokenization
Stirling's
vanishingly
compressive
observability
generalizability
RBF
backpropagated
Rao
torii
nonpositive
nonlinearities
RBM
monophone
scalable
losslessly
vectorized
cumulant
submodularity
normalizability
symmetrizing
RGB
linearizations
proximal
multimodal
undercomplete
majorization
pre
amino
RBMs
eigendecompositions
reparametrizing
Kluwer
RHS
preconditioner
SDP
versa
runtimes
SGD
unbiasedly
eigenspectrum
demosaicing
subdifferentiable
SEs
adjacencies
affinely
QPs
reimplemented
convolving
nonconvex
ROC
RMSEs
experimentalist
indegree
CRFs
Smirnov
subgradient
correlational
normalizer
tradeoffs
bilevel
subsequence
EPSRC
silico
transcriptional
cumulants
minorize
teachability
UCI
amssymb
CPUs
entropies
connectedness
genomic
Hellinger
superadditive
polylogarithmic
undersampled
Mahalanobis
overapproximated
Wasserstein
orthonormality
overfitted
probabilistically
CUDA
undersamples
reweight
Opteron
embeddings
UKF
unsimulated
Lipschitz
outdegree
SVD
customizability
minima
AdaBoost
SVM
minimizer
biclustering
unary
parameterized
decomposable
minorization
orthant
SWT
diagonalizing
Markov's
biomedical
CPLEX
parameterizes
accelerometer
scalarization
Markovization
subproblem
backpropagation
subcover
qubits
Seidel
analytical
interpretable
von
untruncated
undirected
GANs
isometry
hyperprior
orthogonalize
breadthwise
boxplots
geostatistics
apoptosis
rescoring
quantizers
WLS
algorithmically
reparameterizing
parallelizing
differentiable
spatiotemporal
unnormalized
resamples
minimality
FIFA
submatrix
vectorizing
cepstral
tabu
interpretability
subrankings
multigraphs
subclasses
Bernstein's
groundedness
cytometry
frequentist
monomodal
variates
sidedness
partitionings
nondecreasing
sparsistent
genotype
preprocess
binarized
spectrogram
autocompletion
Isomap
ergodic
dequantization
unimodality
Haar
uniformities
generatively
nonparametrics
preimages
de
Markovian
submultiplicativity
Fano's
bilinear
homeomorphism
latexsym
unachievable
parallelize
quantizing
summands
regularizer
regularisation
maximality
Eq
parallelotope
Bonferroni
fitc
nonidentifiable
instantiations
inpaint
integrand
quasipolynomial
contractive
Eigenmaps
resized
regressor
homology
spatio
polyadic
semidefiniteness
autocorrelation
noncommutative
extremal
Dantzig
hotstarts
ROCs
aperiodic
oversegmentation
experimentalists
nonmonotonicities
subfigure
reflexivity
runtime
reparameterized
psychometrics
RMSE
RL
queueing
autocovariance
amsmath
subgradients
denoising
Rademacher
ANOVA
covariances
undersample
assistive
pixelwise
subexpressions
uncompetitive
computable
Neumann's
Efron
efficiencies
durations
iteratively
subvectors
denoised
initialised
semifield
incentivizing
lexicographically
activations
polygamma
observables
underdetermined
summand
analytics
fMRI
heteroscedasticity
subsequences
Hessians
analyse
equalities
unsatisfiable
ontologies
Azuma
Chervonenkis
extremum
norovirus
eigenspace
specificities
Gaussians
invariance
minipage
reframe
Fortran
equicontinuity
haplotype
homoscedasticity
nonsingular
premultiply
kernelized
graphlets
Lagrangians
manageably
pseudograph
dimensionality
standardizations
antiderivatives
acyclicity
subgraphs
Fraunhofer
LibSVM
genomics
orthocomplement
blockwise
interoperability
Hastie
cardinality
subdifferential
POMDP
Welch
GLMs
factorizations
perceptron
vectorisation
maximizer
underpowered
centroid
Vayatis
IDEs
submodels
supermartingale
differentially
subgaussian
smoothers
Chernoff
IEEE
kurtosis
informatics
polymorphism
bioinformatics
Vapnik
maximizations
smartphones
directionality
simplices
backsubstitution
nucleotide
rescale
tuples
representer
bijection
combinatorially
supersets
classwise
isocontours
recoverability
premultiplying
monomial
peptide
notational
invariants
initializations
allbordercolors
nondifferentiable
bijective
chunked
matlab
reparameterization
crowdsource
dequantize
Armijo
Hermitian
teleportation
initializer
pseudoinverses
Pegasos
bigram
minorizing
Scala
collider
parallelization
substrings
transactional
hyperparameter
sublinearly
infima
reproducibility
lossless
isomorphism
perturbative
learnable
subtask
unencountered
reweights
equicontinuous
multiplicatively
Gabor
subsampled
treebanks
Hoeffding
representable
indistinguishability
downsampling
exponentials
linearized
quantization
Tikhonov
nontrivially
superclass
heteroscedastic
subsamples
GPUs
unlearnable
autoregression
triangulations
treewidth
nonnegativity
contrapositive
HMMs
memoryless
pseudographs
unidentifiability
poset
overcomplete
modality
noncommuting
Hadamard
quantiles
eigenvector
Nesterov
quadratically
autoregressive
unimodal
linearization
undersampling
algorithmics
halfspaces
homologies
convolutional
isomonotonicity
Hashimoto
retainment
eqnarray
AdaGrad
memoization
minimax
postprocessing
Bayes's
matchings
SVMs
minimizers
renormalizing
Affymetrix
orthonormal
GitHub
nonparametric
binarize
finiteness
misspecified
scalarizing
instantiation
unpenalized
hotstart
overfitting
articulators
spectrometry
segmentations
Bregman
polynomially
multicore
adversarially
hyperplanes
subexpression
reparameterize
summarization
Neumann
finetuning
uncorrelatedness
transferability
uninterpretable
WEKA
multimodalities
deduplication
overselects
multiscale
unrounded
linearities
multiplicativity
superpositions
perceptrons
tuple
orthants
superset
proteomics
multilinear
Dawid
toolkit's
renormalized
maximizers
supergraph
Agarwal
miscalibrated
vectorization
normalizable
centroids
fontenc
vertices
multipole
linearize
normals
quantile
eigenbasis
bijectivity
halfspace
nonmonotone
attractors
Wishart
marginalisation
Gaussianity
hyperplane
morphism
Cholesky
wildcard
voxels
Jacobian
unclamped
quartiles
misclassification
detransform
functor
accelerometers
majorizers
fancyvrb
Schur
programme
deterministically
eigenfunction
subproblems
preselected
scipy
accuracies
chordless
priori
misclassifications
VLSI
independences
decorrelation
tridiagonal
irrepresentable
suboptimal
Blackwellization
nodewise
multisample
quantize
polymorphisms
precisions
HUSE
phylogenetics
hippocampus
Akaike
slicings
generalised
collinear
isomorphically
Schur's
Kullback
robustifies
posteriori
jmlr
learnt
IRLS
parameterizing
crowdsourcing
Frobenius
misclassified
bitstream
majorizing
programmes
sigmoids
noniterative
quadtree
confounders
aperiodicity
disjunction
subadditive
subspaces
misclassifies
pretrained
eigenfunctions
Xeon
nonlinearly
parametrically
quasinorm
sizeable
Laplacian
modalities
rescore
nonincreasing
templated
JPEG
Raphson's
heldout
LDPC
adaptively
symmetrization
orthogonalized
stationarity
GMRFs
subfield
nonconcave
bibliometrics
ensembling
combinatoric
bitwise
preprocessed
rescaled
simplicial
inhomogeneous
complementarity
nucleotides
counterfactual
diagonalization
MovieLens
pointwise
additively
hyperpriors
thresholding
Kolmogorov
automata
unannotated
optimizations
approximability
branchings
authorship
Pinsker
symmetrized
rescales
metavariable
convolved
Schwarz
LOESS
Leibler
logit
outlier
multisets
subtree
multi
recurse
hypersphere
revolute
FrameNet
bijections
unbiasedness
parameterizations
diagonalize
unweighted
coactivation
distinguishability
datapoint
unscaled
utopian
biomedicine
monotonicity
Markovianity
injective
unregularized
sublinear
quantized
independencies
adjoint
unproblematic
edglets
matricial
Minka
MCMC
parameterize
natively
superpixels
stochastically
Flickr
multinomials
quantizer
DIMACS
quantizes
nonconvexity
transduction
optimality
supremum
overlayed
exons
ferromagnetism
Chebyshev's
KPCA
seminorm
pathwise
feedforward
MFCC
nonsmooth
covariance
transductive
subinterval
binarization
abstractive
subvector
rollouts
monomials
denoise
negentropy
quadratures
peptides
maxima
deblurring
codomain
nondeterministic
arXiv
subgraph
MDPs
jitter
hypercones
cubically
OpenNMT
adaptivity
Tatsunori
labelings
dimensionalities
microarrays
contrastive
workflow
Kalman
shorthands
sparsistency
polytopes
resampling
downsamples
scalarized
additivity
evidential
substring
orthonormalization
superlinear
deconvolved
subsample
connectionist
missingness
decorrelated
eigensystem
pseudocode
denumerable
hypergraphs
marginalising
characterizable
crowdsourced
arcsin
boolean
misannotations
recomputation
majorized
proteomic
decorrelates
Occam's
loadings
Matlab's
sigmoidal
robustnesss
renormalize
decompositions
attractor
decomposability
Cantelli
pseudocounts
Borel
majorizer
nats
majorizes
subtypes
pretrain
submanifolds
phylogenetic
boundedness
skewness
unshielded
elementwise
integrable
invertible
sigmoid
Laplace's
AFOR
Raphson
pushdown
acyclic
Armijo's
counterintuitively
autoencoders
subdomain
submodular
modularized
bidiagonalization
benchmarking
triangularizes
superpixel
surjective
sublinearity
profiler
regularizations
unintuitive
rollout
renormalisation
LPDs
nonlinearity
decrement
uncorrupted
Viterbi
multiclass
decorrelate
medoid
hotstarting
Nikodym
pseudocount
Ising
modularity
subtype
nonstationary
metadata
Jaccard
AIC
executables
interventional
characterise
superlevel
logarithmically
covariate
differentiability
Levenshtein
discretize
underperformance
anonymized
covariates
discretized
Alg
quadtrees
possibilistic
CDF
bigrams
trilinear
underfitting
discretizes
infeasible
unordered
asymptotics
Forgetron
inpainting
Pinsker's

